Three-body streaming forces lower the axial binding threshold of a held transverse three-sphere chain

Particles in oscillatory liquids can form chains perpendicular to the drive. We ask whether the forces between isolated pairs predict when three spheres can bind at a finite spacing. We first hold the spheres fixed during small-amplitude oscillation and calculate the cycle-averaged force on an end sphere. The three-body contribution lowers the critical Stokes number from 4.283 for the pair-additive model to 3.534 for the full chain, a reduction of 17.5 percent. An independent finite-element calculation reproduces the shift. The three-body attraction also draws the spheres close enough for the nearest-neighbour pair forces to become repulsive. This compression accounts for most of the tendency to bend out of the plane containing the drive and the chain. For freely translating and rotating spheres at a particle-to-liquid density ratio of 2.2, the multipole calculation predicts initial growth of this bend at five sampled equilibria. A point-singularity calculation confirms the sign at two of those spacings.

==> tabulary_source/README.txt <==
The tabulary package:

  The tabulary environment is similar to tabularx (tools) and tabular*
  (LaTeX kernel) but uses a different column width allocation
  algorithm.

